A Collection of German Science Interests in the Next Generation Very Large Array

The Next Generation Very Large Array (ngVLA) is a planned radio interferometer providing unprecedented sensitivity at wavelengths between 21 cm and 3 mm. Its 263 antenna element array will be spatially distributed across North America to enable both superb low surface brightness recovery and sub-milliarcsecond angular resolution imaging. The project was developed by the international astronomy community under the lead of the National Radio Astronomy Observatory (NRAO), and is anticipated to be built between 2027 and 2037. Two workshops have been held in 2022 and 2023 with the goal to discuss and consolidate the scientific interests in the ngVLA within the German astronomical community. This community paper constitutes a collection of 48 science ideas which the German community aims to pursue with the ngVLA in the 2030s. This is not a complete list and the ideas are not developed at the level of a "Science Book", such that the present document is mainly meant provide a basis for further discussion within the community. As such, additional contributions are welcome, and will be considered for inclusion in future revisions.

==> abstract.txt <==
The Next Generation Very Large Array (ngVLA) is a planned radio interferometer providing unprecedented sensitivity at wavelengths between 21 cm and 3 mm. 
Its 263 antenna element array will be spatially distributed across North America to enable both superb low surface brightness recovery and sub-milliarcsecond angular resolution imaging. 
The project was developed by the international astronomy community under the lead of the National Radio Astronomy Observatory (NRAO), and is anticipated to be built between 2027 and 2037. 
Two workshops have been held in 2022 and 2023 with the goal to discuss and consolidate the scientific interests in the ngVLA within the German astronomical community.
 This community paper constitutes a collection of 41 science ideas 
 which the German community aims to pursue with the ngVLA in the 2030s.
 This is not a complete list and the ideas are not developed at the level of a "Science Book", such that the present document is mainly to be considered a "living document", to provide a basis for further discussion within the community. As such, additional contributions are welcome, and will be considered for inclusion in future revisions. [This version: v1.0, status November 16, 2023]

 M. Kadler [1] , D. A. Riechers [2] , A. K. Baczko [3,20] , H. Beuther [4] , F. Bigiel [5] , T. Birnstiel [6] , B. Boccardi [3] , L. Boogaard [7] , S. Britzen [3] , M. Brüggen [8] , A. Brunthaler [3] , P. Caselli [9] , D. Elsässer [10] , S. von Fellenberg [3] , M. Flock [7] , C. M. Fromm [1] , M. Hoeft [11] , R. P. Keenan [7] , Y. Kovalev [3] , K. Kreckel [12] , J. Livingston [3] , A. P. Lobanov [3] , H. Müller [3] ,  E. Ros [3] , P. Schilke [2] , L. Spitler [3] , T. Ueda [4] , E. Vardoulaki [11] , S. Vegetti [13] , C. Wendel [1] , M. H. Xu [14] , G. Y. Zhao [3] , A. Basu [11] , J. Becker Tjus [15] , S. Bernhart [16] , E. Bonnassieux [1] , G. DiGenaro [7] , F. Eppel [1] , H. Hase [16] , D. Hoang [7] , M. Kaasinen [17] , E. Kun [15,21,22] , Y. Lin [9] , K. Mannheim [1] , K. Menten [3] , D. M. Powell [13] , L. Rezzolla [18] , L. Ricci [1] , E. Schinnerer [7] , K. Schmidt [10] , N. Sulzenauer [3] , A. Tursunov [3] , F. Walter [7] , A. Weiß [3] , G. Witzel [3] , S. Wolf [19] , J. A. Zensus [3] , A. Mus [23] , V. Toth [24] ,  A. Alberdi [25] , M. Benisty [26] ,  P. Cox [27] , J. C. Guirado [23] , M. D. Johnson [28] , M. Juvela [29] , M. Neeleman [30] , I.N. Pashchenko [31,32] , M. A. Pérez Torres [25] , K. Perraut [33] , M. Zajacek [34]

[1] JMU, Würzburg,
[2] Univ. zu Köln,
[3] MPIfR, Bonn,
[4] MPIA, Heidelberg,
[5] AIfA, Univ. Bonn,
[6] LMU, Munich,
[7] MPIA, Heidelberg,
[8] Univ. Hamburg,
[9] MPE, Garching,
[10] TU Dortmund,
[11] TLS, Tautenburg,
[12] Univ. Heidelberg,
[13] MPA, Garching,
[14] GFZ, Potsdam,
[15] RUB, Bochum,
[16] BKG, Frankfurt,
[17] ESO, Garching,
[18] Goethe Univ. Frankfurt,
[19] Univ. Kiel
[20] Chalmers Univ. of Technology, Gothenburg, Sweden,
[21] Konkoly Obs.,  Hungary,
[22] CSFK, Hungary,
[23] Univ. de Valencia,
[24] Eötvös Univ. Budapest,
[25] Inst. de Astrofisica de Andalucia, Spain,
[26] IPAG, France,
[27] IAP, France,
[28] CfA Harvard & Smithsonian, USA
[29] Univ. Helsinki,
[30] National Radio Astronomy Observatory, USA
[31] Lebedev Physical Institute, Russia,
[32] Moscow Inst. of Physics and Technology, Russia,
[33] Univ. Grenoble Alpes, France,
[34] Masaryk Univ., Czech Republic
